Do gravitational lens galaxies have an excess of luminous substructure?

Strong gravitational lensing can be used to directly measure the mass function of their satellites, thus testing one of the fundamental predictions of cold dark matter cosmological models. Given the importance of this test it is essential to ensure that galaxies acting as strong lenses have dark and luminous satellites which are representative of the overall galaxy population. We address this issue by measuring the number and spatial distribution of luminous satellites in ACS imaging around lens galaxies from the Sloan Lens Advanced Camera for Surveys (SLACS) lenses, and comparing them with the satellite population in ACS imaging of non lens galaxies selected from COSMOS, which has similar depth and resolution to the ACS images of SLACS lenses. In order to compare the samples of lens and non lens galaxies, which have intrinsically different stellar mass distributions, we measure, for the first time, the number of satellites per host as a continuous function of host stellar mass for both populations. We find that the number of satellites as a function of host stellar mass, as well as the spatial distribution are consistent between the samples. Using these results, we predict the number of satellites we would expect to find around a subset of the Cosmic Lens All Sky Survey (CLASS) lenses, and find a result consistent with the the number observed by Jackson et al. 2010. Thus we conclude that within our measurement uncertainties there is no significant difference in the satellite populations of lens and non lens galaxies.

==> bubble.txt <==
#!/bin/tcsh

# Options and arguments:

unset file
unset database
set auto = 1
set nrev = 0
set rev = ( 0 )
set help = 0
set shorten = 0
unalias rm
unalias mv
unalias cp

while ( $#argv > 0 )
   switch ($argv[1])
   case -h:        #  print help
      set help = 1
      shift argv
      breaksw
   case --{help}:  
      set help = 1
      shift argv
      breaksw
   case -f:        #  TeX file containing keys database
      shift argv
      set file = $argv[1]
      shift argv
      set auto = 0
      breaksw
   case --{texfile}:        
      shift argv
      set file = $argv[1]
      shift argv
      set auto = 0
      breaksw
   case --{shorten-bibfile}:        
      set shorten = 1
      shift argv
      breaksw
   case -s:        
      set shorten = 1
      shift argv
      breaksw
   case *:         #  The bibtex database: only keep last one in list
      set database = $argv[1]
      shift argv
      breaksw
   endsw
end

#-----------------------------------------------------------------------

# Catch stupidities:

if ( $help == 1 ) then
  print_script_header.csh $0
  goto FINISH
endif

if ( ! $?database ) then
  echo "bubble: no database supplied"
  echo "         bubble [-f file[.tex]] database.bib"
  goto FINISH
endif

if ( $auto == 0 ) then
 if ( ! -e $file:r.tex ) then 
  echo "bubble: latex file not found ($file:r.tex)"
  echo "         bubble [-f file[.tex]] database.bib"
  goto FINISH
 endif
endif

set darwin = 0
if ($OSTYPE == 'darwin') set darwin = 1

echo "bubble: setting BibTex database to be "$database

if ( ! -e $database ) then 
  echo "bubble: database not found"
  goto FINISH
endif

if ( $auto == 1 ) then 
  set file = $database
  echo "bubble: making .bbl file corresponding to $database"
endif

# Test for apj bibliography style file:

set x=`kpsewhich apj.bst`
if ( $x == '' ) then
  echo "bubble: apj.bst is not on your tex path"
  echo "        - putting it in the cwd right now...\n"
  set y=`which wget`
  if ( $y == '' ) then
    echo "bubble: ...except wget is not on your path - go home."
    goto FINISH
  else
    wget http://ads.harvard.edu/pubs/bibtex/astronat/apj/apj.bst
  endif
endif

# Keep output from latex/bibtex:

echo "bubble: output will be stored in bubble.output in case of a crash"
\rm -f bubble.output

#-----------------------------------------------------------------------

if ( $auto == 0 ) then

# Extract list of keys from tex file:

  echo "bubble: generating $file:r.log with latex"

  if ( -e $file:r.aux ) then
    \rm -f $file:r.aux $file:r.log $file:r.bbl
  endif
  touch $file:r.bbl
  echo 'x' | latex $file:r >&! bubble.output

# Maybe we should have used pdflatex?
  set fail = `grep 'Error: Cannot determine size of graphic' bubble.output | \
              tail -1 | wc -l`
  if ($fail) then
    echo "bubble: hmm, re-running with pdflatex..."
    \rm -f bubble.output
    \rm -f $file:r.aux $file:r.log $file:r.bbl ; touch $file:r.bbl
    echo 'x' | pdflatex $file:r >&! bubble.output
  endif

# Other errors need fixing too:
  set fail = `grep 'No pages of output' bubble.output | tail -1 | wc -l`
#   echo "fail = $fail"
#   more bubble.output
  if ($fail) then
    \rm -f $file:r.aux $file:r.log $file:r.bbl
    cat bubble.output
    \rm -f bubble.output
    echo "bubble: Errors found in latex file, fix these first!"
    goto FINISH
  endif

  echo "bubble: reading keys from $file:r.log"

  set d1 = '`'
  set d2 = "'"
  set keys = `grep "Citation" $file:r.log | grep "undefined" | \
                cut -d$d1 -f2 | cut -d$d2 -f1 | sort | uniq` 

else 

# Extract list of keys from bib file:

  set keys = `grep -i -e "@ARTICLE" $database | \
                cut -d'{' -f2 | cut -d',' -f1 | sort | uniq` 

endif

# Write dummy tex file with reference to bibtex database:
# OS dependent! Darwin does not need double backslashes...

echo "bubble: writing dummy.tex"

if ( -e dummy.tex ) then
  \rm dummy.*
endif
echo "\documentclass{article} \
\usepackage{natbib}" > dummy.tex

if ($darwin) then 
  echo "\begin{document}" >> dummy.tex
else
  echo "\\begin{document}" >> dummy.tex
endif

set i=0
while ( $i < $#keys )
  @ i ++
  if ($darwin) then 
    echo "ApJ style does not support BibTex \citep{$keys[$i]}" >> dummy.tex 
  else
    echo "ApJ style does not support BibTex \\citep{$keys[$i]}" >> dummy.tex 
  endif
end

if ($darwin) then 
  echo "\bibliography{$database:r} \
\bibliographystyle{apj} \
\end{document}" >> dummy.tex
else
  echo "\\bibliography{$database:r} \
\\bibliographystyle{apj} \
\\end{document}" >> dummy.tex
endif

# Run latex and bibtex to generate dummy.bbl:

echo "bubble: generating dummy.bbl with latex and bibtex"
echo 'x' | latex dummy >>& bubble.output
bibtex dummy >>& bubble.output

# Re-name for \input into tex file:

cp dummy.bbl $file:r.bbl

# Clean up:

grep "Warning--I" bubble.output | sed s/Warning--I/bubble:\ bibtex/g

set n = `grep bibitem $file:r.bbl | wc -l`
echo "bubble: wrote $n bibitems to $file:r.bbl"

# Make reduced version of bibtex file if required:

if ($shorten) then
  echo "bubble: generating reduced version of bibtex database..."
  set shortdatabase = $file:r.short.bib
  \rm -f $shortdatabase ; touch $shortdatabase
  set junk = dummy.tmp ; \rm -f $junk
  set n = 0
  set i = 0
  while ( $i < $#keys )
    @ i ++
    set firstlines = `grep -n "{$keys[$i]," $database | grep -v '%' | cut -d':' -f1`
    if ($#firstlines > 1) then
      echo "bubble: WARNING: found $#firstlines instances of key $keys[$i] in database"
    endif
    foreach j ( $firstlines )
      tail -n +$j $database >! $junk
      set lastline = `grep -n '@' $junk | cut -d':' -f1 | head -2 | tail -1`
      @ lastline --
      head -$lastline $junk >> $shortdatabase
      echo "" >> $shortdatabase
      @ n ++
    end
  end    
  echo "bubble: wrote $n entries to $shortdatabase"
endif

\rm -f dummy.* 
\rm -f bubble.output

FINISH:

#=======================================================================

